Transformer-Based Nonlinear Transform Coding for Multi-Rate CSI Compression in MIMO-OFDM Systems

We propose a novel approach for channel state information (CSI) compression in multiple-input multiple-output orthogonal frequency division multiplexing (MIMO-OFDM) systems, where the frequency-domain channel matrix is treated as a high-dimensional complex-valued image. Our method leverages transformer-based nonlinear transform coding (NTC), an advanced deep-learning-driven image compression technique that generates a highly compact binary representation of the CSI. Unlike conventional autoencoder-based CSI compression, NTC optimizes a nonlinear mapping to produce a latent vector while simultaneously estimating its probability distribution for efficient entropy coding. By exploiting the statistical independence of latent vector entries, we integrate a transformer-based deep neural network with a scalar nested-lattice uniform quantization scheme, enabling low-complexity, multi-rate CSI feedback that dynamically adapts to varying feedback channel conditions. The proposed multi-rate CSI compression scheme achieves state-of-the-art rate-distortion performance, outperforming existing techniques with the same number of neural network parameters. Simulation results further demonstrate that our approach provides a superior rate-distortion trade-off, requiring only 6% of the neural network parameters compared to existing methods, making it highly efficient for practical deployment.

==> archive/__1108__ver1.0.txt <==
% \documentclass[conference]{IEEEtran}
% \IEEEoverridecommandlockouts
% % The preceding line is only needed to identify funding in the first footnote. If that is unneeded, please comment it out.
% %Template version as of 6/27/2024

% \usepackage{cite}
% \usepackage{amsmath,amssymb,amsfonts}
% \usepackage{algorithmic}
% \usepackage{graphicx}
% \usepackage{textcomp}
% \usepackage{xcolor}
% \usepackage{kotex}
% \def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
%     T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
% \begin{document}

% % custom command
% \newcommand{\bumsu}[1]{\color{blue}{[BUMSU, #1]}\color{black}}
% \newcommand{\heedong}[1]{\noindent{\textsf{[Heedong]: {\color{red}#1}}}}
% \newcommand{\brm}[1]{\boldsymbol{\mathrm{#1}}}
% \newcommand{\bs}[1]{\boldsymbol{#1}}

% \title{Transformer-Based Nonlinear Transform Coding for Multi-Rate CSI Compression in OFDM Massive MIMO Systems}
% % {\footnotesize \textsuperscript{*}Note: Sub-titles are not captured for https://ieeexplore.ieee.org  and
% % should not be used}
% % \thanks{Identify applicable funding agency here. If none, delete this.}
% % }

% \author{\IEEEauthorblockN{Bumsu Park}
% \IEEEauthorblockA{\textit{School of Electrical Engineering} \\
% \textit{Korea University}\\
% Seoul, South Korea\\
% bumsupark@korea.ac.kr}
% \and
% \IEEEauthorblockN{ Heedong Do}
% \IEEEauthorblockA{\textit{School of Electrical Engineering} \\
% \textit{Korea University}\\
% Seoul, South Korea\\
% doheedong@korea.ac.kr}
% \and
% \IEEEauthorblockN{Namyoon Lee}
% \IEEEauthorblockA{\textit{School of Electrical Engineering} \\
% \textit{Korea University}\\
% Seoul, South Korea\\
% namyoon@korea.ac.kr}
% }

% \newtheorem{theorem}{Theorem}
% \newtheorem{lemma}[theorem]{Lemma}
% \maketitle

% \begin{abstract}
% We introduce a novel approach to compress channel state information (CSI) in orthogonal frequency division multiplexing (OFDM)-based massive MIMO systems, where the frequency-domain channel matrix can be modeled as a high-dimensional complex-valued image. Our method leverages transformer-based nonlinear transform coding (NTC), an advanced deep learning-driven image compression technique that generates a compact binary representation of the image. Unlike conventional autoencoder-based CSI compression techniques, NTC optimizes a nonlinear mapping to produce a latent vector and simultaneously determines the latent distribution required for entropy coding. Harnessing statistical independence across entries in the latent vector, we incorporate a transformer-based deep neural network with a scalar nested-lattice uniform quantization scheme, achieving low-complexity, multi-rate CSI feedback that dynamically adapts to diverse feedback channel conditions. The proposed multi-rate CSI compression scheme demonstrates state-of-the-art rate-distortion performance, outperforming existing techniques under the identical number of neural network parameters. Simulation results further show that our method provides a superior rate-distortion trade-off, while using 6$\%$ neural network parameters compared to the exiting method.


% \end{abstract}

% % \begin{IEEEkeywords}
% % component, formatting, style, styling, insert.
% % \end{IEEEkeywords}

% \section{Introduction}
% %Massive multiple-input multiple-output (MIMO) system that utilizes a large number of antennas at the base station. Massive MIMO leverages the characteristics of using numerous antennas to cancel interference and achieve high throughput\cite{marzetta2010noncooperative}, making it a key next-generation communication technology considered for future networks that demand high throughput. However, to fully harness the advantages of massive MIMO, the base station (BS) requires highly accurate channel state information at the transmitter (CSIT).

% In massive multiple-input multiple-output (MIMO) systems, accurate knowledge of channel state information at the transmitter (CSIT) is essential for achieving beamforming and spatial multiplexing gains \cite{marzetta2010noncooperative}. However, realizing these gains presents substantial challenges. At high signal-to-noise ratios (SNR), where multiplexing gains are particularly beneficial, the performance of beamforming and multiplexing techniques becomes highly sensitive to inaccuracies in CSIT. Acquiring precise CSIT is especially challenging in frequency-division duplex (FDD) systems, where the receiver must measure the channel state and communicate this information back to the transmitter. This challenge intensifies as the number of antennas at the base station (BS) increases. For instance, in 6G networks, the BS is expected to employ several hundred antennas, further amplifying this challenge [ADD REF].








% CSI compression in massive MIMO systems is crucial for reducing the CSI feedback overhead while preserving high CSIT accuracy. In these systems, CSI is typically represented as a complex-valued vector, where each element corresponds to the channel gain and phase shift between a pair of transmit and receive antennas. Traditional CSI compression methods rely on codebook-based vector quantization techniques [ADD REF]. In this approach, the base station (BS) and user share a predefined set of quantized channel representations, known as a codebook, before communication. Each codebook entry corresponds to a quantized approximation of the channel vector. To compress the high-dimensional channel vector, the user selects the codebook entry that best matches the channel and encodes it as an index pointing to that entry. Codebooks are generally designed to capture common variations in channel conditions and can be optimized based on criteria such as minimizing quantization error or maximizing system throughput. Grassmannian codebooks [ADD REF], which optimize vector alignment in multiuser scenarios, are commonly used in MIMO systems. Oversampled discrete Fourier transform (DFT) matrices are also widely adopted in commercial wireless standards, including 3GPP [ADD REF]. However, a major limitation of this approach is that the codebook size must scale exponentially with the number of antennas to keep quantization error within acceptable bounds [ADD Jindal].












% % has been vector quantization-based codebook approaches\cite{love2008overview}, which rely on channel modeling. Codebook-based methods have the advantage of low complexity during the compression process, but they suffer from poor performance.








% % Massive MIMO systems are categorized into time-division duplexing (TDD) systems and frequency-division duplexing (FDD) systems, depending on the duplexing method used for downlink and uplink communication. TDD systems benefit from channel reciprocity, allowing the base station to easily obtain CSIT using uplink pilots. In contrast, FDD systems lack channel reciprocity because the carrier frequencies for uplink and downlink are different. Therefore, in FDD systems, users must estimate the downlink channel through downlink pilot and provide feedback to the base station to acquire CSIT, bringing about an additional feedback overhead.
% % The overhead that occurs during this feedback process is referred to as feedback overhead.

% % Although FDD may suffer from reduced channel efficiency due to the need for channel feedback, it has a significant advantage of providing wider uplink coverage compared to TDD. This makes FDD a preferred choice over TDD in many scenarios. However, feedback overhead increases proportionally with the number of antennas, meaning that FDD massive MIMO systems, which use a large number of antennas, also experience significantly large feedback overhead. Therefore, FDD massive MIMO requires a CSI compression process to reduce feedback overhead.


% Recently, deep learning (DL)-based CSI compression methods have gained significant attention due to the advantages of DL in efficiently compressing complex data. These techniques typically utilize deep autoencoder models, which consist of jointly optimized encoder and decoder networks. At the user side, the encoder compresses the estimated channel into a compact latent vector, which is then transmitted to the BS. The BS uses the decoder to reconstruct the full channel vector. For example, CsiNet employs a convolutional neural network (CNN)-based autoencoder to reduce the dimensionality of the estimated channel vector. To adaptively control CSI feedback rates based on feedback channel conditions, recent DL-based CSI compression methods have incorporated multi-rate quantization techniques alongside CNN-based autoencoders \cite{bi2022novel, mashhadi2020distributed, bumsu2024multirate}.



 



% In this paper, we propose a novel CSI compression method for orthogonal frequency division multiplexing (OFDM)-based massive MIMO systems. In such systems, the frequency-space channel matrix can be interpreted as a high-dimensional, two-channel image, with each channel representing the real and imaginary components of the complex-valued channel matrix. Our approach leverages a state-of-the-art image compression technique known as transformer-based nonlinear transform coding (NTC) \cite{balle2017end}. NTC is a powerful image compression method that uses deep neural networks to encode an image into a compact binary representation. Unlike conventional DL-based CSI compression techniques, NTC jointly learns both a nonlinear mapping to generate the latent vector and the latent distribution for entropy coding. To exploit statistical independence across entries in the latent vector, we employ a transformer-based DNN in combination with a nested-lattice quantization scheme, enabling adaptive multi-rate CSI feedback according to feedback channel conditions. Our key finding is that the proposed multi-rate CSI compression approach achieves state-of-the-art rate-distortion performance compared to existing methods, given the same number of neural network parameters. Furthermore, under COST2100 indoor dataset, simulation results demonstrate that our method achieves a superior rate-distortion trade-off with 6$\%$ neural network parameters of the existing one.


 


% % An example of CSI feedback using autoencoders involves the design, training, and evaluation of a CNN-based autoencoder model for CSI compression. While CNN autoencoders demonstrate strong performance, transformer networks offer additional enhancements by employing self-attention mechanisms to capture long-term dependencies within the data. In the context of CSI feedback, transformers can outperform CNNs by more accurately capturing channel features across frequency subcarriers and transmit antennas.

% % Moreover, to provide CSI feedback using the current communication standard of digital communication, the CSI must be compressed into bits. However, the autoencoder structure of CsiNet only reduces the dimensionality to a real-valued vector, which does not align with the requirements of actual communication systems. To address this issue,

% \begin{figure*}[tbp]
% \centerline{\includegraphics[width=0.85\textwidth]{image/fig1_ntc.pdf}}
% \caption{Block diagram of the bit-wise CSI feedback framework using NTC.}
% \label{fig2:ntc}
% \end{figure*}

% % The contribution of this paper are as follows:
% % \begin{itemize}
% %     \item We propose a novel variable length DL-based CSI compression method by leveraging the state-of-the-art image compression technique, Swin-Transformer \cite{liu2021swin}, with nonlinear transform coding.
% %     \item We propose a method for compressing CSI at multiple rates by adjusting the level parameter of uniform quantization as a power of 2, and justify this by proving that the rate is a monotonic function of the quantization level.
% %     \item We demonstrate that the proposed Swin-NTC-multi-level approach achieves state-of-the-art (SOTA) performance by comparing it with existing bit-wise multi-rate CSI compression methods on the COST2100 dataset.
% % \end{itemize}


% \section{System Model}
% This paper considers a scenario in an OFDM-based uniform linear array (ULA) FDD massive MIMO system where a single-antenna user provides feedback of the downlink channel's CSI to the base station. The downlink channel has following parameters: The number of transmit antennas at the base station $N_t$, the number of OFDM subcarriers $\tilde{N}_c$, noise power $\sigma^2_n$. If the system components are denoted as follow: the transmit signal $\brm{x} \in \mathbb{C}^{N_t\times 1}$, the received signal $\brm{y}\in \mathbb{C}^{\tilde{N}_c\times 1}$, downlink channel $\brm{H} \in \mathbb{C}^{\tilde{N}_c\times N_t}$, and noise $\brm{n} \in \mathbb{C}^{\tilde{N}_c\times 1}$, the downlink system is represented as,
% \begin{equation}
%     \brm{y} = \brm{H}\brm{x} + \brm{n}.
% \end{equation}
% In this paper, we assume that the user perfectly estimated the downlink channel via downlink channel estimation. The user compresses the acquired CSI into bit sequence through preprocessing, learning-based encoding and entropy encoding. Then, we assume that the bit sequence is transmitted to base station using channel coding and the base station recovers the CSI using entropy decoder and learning-based decoder.

% \subsection{Preprocessing}
% If path attenuation is severe, the power of the channel experiencing long delays becomes very weak. Therefore, the parts of the channel's time domain signal that correspond to delays beyond a certain threshold are nearly zero and contain no information. If the threshold for near-zero delays is denoted as $N_c$ and is shared between the base station and the user, the user can reduce feedback overhead by only sending information for the dimensions of the channel with delays less than or equal to $N_c$, with minimal information loss. In this paper, all channels of $\brm{H}$ that the user feeds back are considered dimensionally compressed channels after this preprocessing step, and $\brm{H}$ will be redefined as the preprocessed channel.

% \subsection{Learning-based bit-wise compression and reconstruction}
% Learning-based encoder $f_{\mathrm{enc}}(\cdot~;\boldsymbol{\theta}_{\mathrm{enc}})$ is a neural network with parameter $\boldsymbol{\theta}_{\mathrm{enc}}$ that compresses the preprocessed $\brm{H}$ again into a feature vector $\brm{y}\in\mathbb{R}^{C\times H_{\brm{y}}\times W_{\brm{y}}}$. Since $\brm{y}$, it requires an infinite length bit sequence to be represented without any loss. Therefore, a quantization $Q$ must be introduced to transform continuous y into a discrete random variable $\bar{y}$. If the probability mass function (PMF) of $\bar{y}$, $P_{\bar{y}}$, is known, a source coding technique such as arithmetic coding can compress $\bar{y}$ into a bit sequence $\brm{s}$. Letting $\ell(\cdot)$ as a function that returns the length of a bit sequence, according to Shannon's source coding theorem \cite{shannon1948mathematical}, the average length of $\brm{s}$, $\mathbb{E}(\ell(\brm{s}))$ can not be smaller than the entropy of $\bar{\brm{y}}$. 
% % In this paper, we assume the compressed $\brm{s}$ is sent to BS without any errors by using channel coding. 
% In the BS side, receiver reconstructs channel as $\hat{\brm{H}}$ through the reverse process of compression steps, source decoding and learning-based decoding. First, the received $\brm{s}$ is used for acquiring $\bar{\brm{y}}$ by source decoding. Learning-based decoder $f_{\mathrm{dec}}$ is a neural network with trainable parameters $\boldsymbol{\theta}_{\mathrm{dec}}$ that reconstructs the channel from the quantized feature vector $\bar{y}$. 

% The objective of encoder and decoder is minimizing distortion between the original channel $\brm{H}$ and the reconstruct channel $\hat{\brm{H}}$, under a rate constraint with respect to the feedback channel capacity $C_{fb}$,
% \begin{align}
%     &\underset{\boldsymbol{\theta}_{\mathrm{enc}}, \boldsymbol{\theta}_{\mathrm{dec}}}{\arg\min}~\mathbb{E}\left[\|\brm{H}-f_{\mathrm{dec}}(f_{\mathrm{enc}}(\brm{H};\boldsymbol{\theta}_{\mathrm{enc}});\boldsymbol{\theta}_{\mathrm{dec}})\|^2_{\mathrm{F}}\right] \\
%     &s.t.~\mathbb{E}[\ell(\brm{s})] \le C_{f}.
% \end{align}

% \section{Method}
% \subsection{Nonlinear transform coding}
% Previous studies have experimentally demonstrated that considering CSI as an image and compressing it using image compression techniques is effective. Therefore, it is expected that compressing CSI into bits using methods from image compression would also be effective.

% %(What?) Image compression area에서 대표적인 bit level image compression 기술인 Nonlinear transform coding (NTC) \cite{balle2017end}은 이미지에서 feature vector를 최소의 엔트로피로 추출하여 bit 압축하기에 최적화 하는 동시에, feature vector의 분포를 추정함으로써 PMF를 이용해 source coding에 사용할 수 있게 해주는 딥러닝기반 전처리 기법 (구조와 loss로 정의됨)이다.
% Nonlinear Transform Coding (NTC) \cite{balle2017end}, a representative bit-level image compression technique in the image compression field, is a deep learning-based preprocessing technique that extracts feature vectors with minimal entropy from an image to optimally compress them into bits. At the same time, it estimates the distribution of feature vectors to make them available for source coding using the PMF.

% %(How?) NTC는 tx의 인코더와 rx의 디코더, 그리고 tx와 rx가 공유하고 있는 entropy model로 이루어진다. 인코더는 이미지를 변환해 feature를 추출하는 neural net이다. Entropy model은 feature의 pdf를 inference하는 파라미터를 학습해, feature의 entropy를 추정할 수 있다. Tx에서 entropy model의 역할은 인코더가 변환한 feature를 quantize한 discrete vector $\bar{\brm{y}}$의 probability를 추정하는 것이다. 추정한 $\bar{\brm{y}}$의 probability는 Tx의 source code encoder에 전달되어 $\bar{\brm{y}}$를 entropy coding해 bit sequence $\brm{s}$로 압축하는데 사용된다. \cite{balle2017end}에서 사용한 entropy coding method는 짧은 codeword length에서 huffman coding보다 간단하고 arithmetic coding만큼 좋은 성능을 달성하는 Range Arithmetic Numerical System Coding (\bumsu{reference need.}) 을 사용했다. Bit sequence $\brm{s}$는 channel coding을 통해 error없이 Rx에 전달된다고 가정한다. Rx에서는 source coding decoder를 이용해 전달받은 $\brm{s}$를, y bar로 복원한 후 디코더에 입력한다. 디코더는 discrete feature에서 원본 이미지의 추정 이미지인 X hat를 구하는 neural net이다. NTC의 loss function은 $H(\bar{\brm{y}})$를 $\bar{\brm{y}}$의 entropy라고 할 때, 다음과 같다:
% NTC consists of an encoder at the transmitter (Tx), a decoder at the receiver (Rx), and an entropy model shared between Tx and Rx. The encoder is a neural network that transforms the image to extract features. The entropy model learns parameters to infer the PDF of the features, allowing it to estimate their entropy. The role of the entropy model at Tx is to estimate the probability of the quantized discrete vector $\bar{\brm{y}}$, which was transformed by the encoder. The estimated probabity of $\bar{\brm{y}}$ is then passed to the source code encoder at Tx, which uses it to entropy code $\bar{\brm{y}}$ into a bit sequence $\brm{s}$. The entropy coding method used in \cite{balle2017end} is the asymmetric numerical system \cite{duda2013asymmetric} based range coding, which achieves good performance comparable to arithmetic coding while being simpler than Huffman coding for short codeword lengths. The bit sequence $\mathrm{s}$ is assumed to be transmitted to Rx without error via channel coding. At Rx, the source coding decoder is used to reconstruct $\bar{\brm{y}}$ from the received $\brm{s}$, and the result is fed into the decoder. The decoder is a neural network that estimates the original image $\hat{X}$ from the discrete feature. The loss function of NTC, given that $H(\bar{\brm{y}})$ represents the entropy of $\bar{\brm{y}}$, is as follows,
% \begin{align}
%     \mathcal{L}&=\mathbb{E}_{\brm{X}}\left[\|\brm{X}-\hat{\brm{X}}\|^2_{\mathrm{F}}\right] + \lambda \mathbb{E}_{\bar{\brm{y}}}\left[-\log q_{\bar{\brm{y}};\bs{\psi}}(\bar{\brm{y}}) \right] \\
%     &=\mathbb{E}_{\brm{X}}\left[\|\brm{X}-\hat{\brm{X}}\|^2_{\mathrm{F}}\right] \\ &~~~ + \lambda \mathbb{E}_{\bar{\brm{y}}}\left[-\log p_{\bar{\brm{y}}} + \log p_{\bar{\brm{y}}} -\log q_{\bar{\brm{y}};\bs{\psi}}(\bar{\brm{y}}) \right] \nonumber \\
%     &=\mathbb{E}_{\brm{X}}\left[\|\brm{X}-\hat{\brm{X}}\|^2_{\mathrm{F}}\right] + \lambda H(\bar{\brm{y}}) + \lambda KL( p_{\bar{\brm{y}}}\|q_{\bar{\brm{y}};\brm{\psi}}).
%     \label{eq:ntcloss}
% \end{align}

% The first term in Eq.~(\ref{eq:ntcloss}) minimizes the error between original image and reconstruct image, the second term in the loss minimizes the discrete entropy of the true quantized feature vector $\bar{\brm{y}}$, and the last approximates, which is the KL divergence between the true distribution $p_{\bar{\brm{y}}}$ and the estimate distribution $q_{\bar{\brm{y}};\bs{\psi}}$, updates $\bs{\psi}$ to fit $q_{\bar{\brm{y}};\bs{\psi}}$ to $p_{\bar{\brm{y}}}$ as close as possible. Therefore, minimizing eq.~(\ref{eq:ntcloss}), optimizing $\boldsymbol{\theta}_{\brm{enc}}$, $\boldsymbol{\theta}_{\brm{dec}}$, and $\bs{\psi}$, is equivalent to training a method that takes an image as input, compresses and decompress it into a feature vector with minimum entropy, and inferences the feature distribution. 

% \subsubsection{Distribution modeling}
% The $q$ function responsible for inferring the distribution determines how the distribution of $y$ is modeled. The simplest method, with the lowest degree of freedom, is to model all elements of $y$ independently, as done in \cite{balle2017end}. In field of image compression, several studies following \cite{balle2017end} have enhanced performance by modeling the inference distribution in a more complex manner \cite{balle2018variational}. However, based on experimental results, modeling the CSI information as a complex Gaussian did not yield any performance improvement. We attribute this to the fact that CSI contains significantly less information compared to general images, Therefore, in this paper, we utilize the NTC proposed in \cite{balle2017end}, which achieves good performance without the need for complex distribution modeling, as the preprocessor for the CSI compression system.

% \subsubsection{Swin-Transformer encoder-decoder}
% %NTC의 encoder와 decoder는 CSI에서 feature를 추출하거나 거꾸로 복원하는 neural network로, 기존의 NTC를 사용한 CSI를 압축연구들은\cite{bumsu2024multirate,mashhadi2020distributed,ravula2021deep} 모두 encoder, decoder를 구현할 때 CNN 구조를 사용했다. 기존 연구들이 CNN 구조를 사용한 이유는 딥러닝을 이용해 CSI를 압축할 때 이미지로 간주하는게 \cite{wen2018deep} 일반적이고, CNN은 이미지처리 task에 적합한 구조이기 때문이다. 
% \begin{figure}[tbp]
% \centerline{\includegraphics[width=0.45\textwidth]{image/fig2_transformer.pdf}}
% \caption{Block diagram for Swin-Transformer.}
% \label{fig4:vit}
% \end{figure}

% Vision Transformer (ViT) \cite{dosovitskiy2020image} is a neural network architecture that learns the global correlation of images based on an attention mechanism. Unlike traditional convolutional neural networks (CNNs) used in the field of image processing, which have limited scalability with respect to the number of parameters, ViT exhibits better scalability. Therefore, replacing the CNN-based implementation of NTC encoders and decoders \cite{bumsu2024multirate, ravula2021deep, mashhadi2020distributed} with ViT is expected to achieve better performance. However, ViT has the disadvantage of having a large number of parameters and high computational complexity in the attention layers, which simultaneously measure the relevance of numerous image patches  \cite{bi2022novel}. This makes it challenging to use ViT-based neural networks directly on devices with limited memory and computational resources.

% %Swin transformer \cite{liu2021swin}는 이러한 vision transformer의 단점을 완화하기 위해 등장한 구조이다. image patch를 grouping하는 아이디어를 도입해 효과적으로 파라미터 수와 연산량을 줄였고, grouping으로 인한 patches 간의 decoupling을 방지하기 위해 group간에 interleaving하는 shifting operation을 도입해 성능 저하를 완화하였다. Fig. \ref{fig3:multi_level}에서 확인할 수 있듯 Swin transformer 구조는 동일한 swin-transformer block의 반복으로 구성되는데, 각 block은 patchfy된 input의 embedding or scaling, multi-head attention layer, residual layer, fc layer를 sequential하게 이은 구조와 그 사이의 shifting으로 이루어져있다. ViT의 파라미터는 image patch의 size $P$, embedding dimension $d$, multi-head의 개수 $h$, block의 depth $L$를 갖고 있다. 본 논문에서는 적은 파라미터, 연산량으로 좋은 feature를 추출하는 sweat spot을 찾고자 feature 추출기, channle 복원기를 swin-transformer 구조로 구현하였다. \cite{liu2021swin}

% The Swin-Transformer \cite{liu2021swin} was introduces to mitigate the drawbacks of the ViT. By incorporating the idea of grouping image patches, the Swin-Transformer effectively reduces the number of parameters and computational complexity. To address the decoupling between patches caused by grouping, a shifting operation that interleaves groups was introduced, which helps to alleviate performance degradation. As illustrated in Fig.~\ref{fig4:vit}, the Swin-Transformer structure consists of repeated Swin-Transformer blocks, where each block is composed of sequential operations, including embedding or scaling of the patched input, a multi-head attention layer, a residual connection layer, and a fully connected (FC) layer. The hyper-parameters of the Swin-Transformer include the image patch size $P$, embedding dimension $d$, the number of multi-heads $h$, and block depth $L$. In the paper, to find the sweet spot for extracting good features with minimal parameters and computational requirements, we implemented the feature extractor and channel reconstructor using the Swin-Transformer architecture \cite{liu2021swin}.

% \subsection{Multi-level quantization system}
% \begin{figure}[tbp]
% \centerline{\includegraphics[width=0.45\textwidth]{image/fig3_multi_level.pdf}}
% \caption{Multi-level uniform quantization parameterized by level $\Delta$.}
% \label{fig3:multi_level}
% \end{figure}
% %NTC의 $g_a$로 preprocessing된 $\brm{y}$는 quantization function Q를 통해 비트로 압축될 수 있는 dicrete $\bar{\brm{y}}$로 변환된다. $\bar{\brm{y}}$는 shannon's source coding theorem에 따르면 \bumsu{source coding theorem이라는 말 정확한가?} $H(\bar{\brm{y}})$ 이하의 rate로 압축될 수 없는데, 만약 feedback하는 uplink channel의 capacity $C_{f}$가 변동으로 인해 $H(\bar{\brm{y}})$ 보다 작아지면 $\bar{\brm{y}}$를 error 없이 보내는 것은 불가능하다\cite{shannon1948mathematical}. \bumsu{뭔가 여기서부터 multi-level 설명이고 여기까지는 system model인 느낌} 따라서 $\brm{y}$를 $C_f$ 이하의 rate로 압축하기 위해선, 반드시 $\bar{\brm{y}}$의 entropy를 $C_f$ 이하로 낮추어야한다. 

% The preprocessed $\brm{y}$ from $g_a$ of NTC is transformed into a discrete $\bar{\brm{y}}$, which can be compressed into bits through the quantization function $Q$. According to Shannon's source coding theorem, $\bar{\brm{y}}$ cannot be compressed to a rate lower than $H(\bar{\brm{y}})$. If the capacity of the feedback uplink channel $C_{f}$ drops below $H(\bar{\brm{y}})$ due to variations, it becomes impossible to transmit $\bar{\brm{y}}$ without error \cite{shannon1948mathematical}.  Therefore, to compress $\brm{y}$ to a rate below $C_f$, it is essential to reduce the entropy of $\bar{\brm{y}}$ to a level below $C_f$.

% %\begin{itemize}
% %     \item 학습된 NTC의 인코더에서 나온 random vector y는 true 분포와 분포 모델 q의 KL divergence를 최소화한다. NTC는 분포 q를 independent로 모델링하는 방법을 사용했기 때문에, y의 true 분포가 independent 분포를 따르는 개연성이 있다. y의 분포를 independent로 생각하면 y를 quantization 할 때 vector quantization 할 필요 없이 element-wise quantization을 해도 optimal이기 때문에, quantization의 complexity와 codebook size가 훨씬 한단해지는 장점이 있다.
% %     \item Random variable의 MSE optimal quantization region과 label을 계산하는 algorithm은 Lloyd-Max algorithm \cite{lloyd1982quanta} 이다. 하지만 Lloyd-Max algorithm은 iterative algorithm으로 uniform quantization같은 간단한 방법들 대비 복잡도가 높고, region과 label을 계산해야 하는 dimension의 크기가 $H_{\brm{y}}\times W_{\brm{y}}$로 크기 때문에, Lloyd-Max algorithm을 이용해 y를 quantization하는 것은 복잡도 문제로 인해 어렵다.
% %     \item 따라서 본 연구에서는 모든 $\brm{y}$의 dimension에 동일한 uniform quantization하는 간단한 방법을 통해 $\brm{y}$를 discretize 할 것이며, the uniform quantization function $Q$ is defined with the quantization level parameter $\Delta$ as follows,
% % \end{itemize}

% The random vector $\brm{y}$ produced by the trained encoder of NTC minimizes the KL divergence between the true distribution $P$ and the modeled distribution $q$. Since NTC models the distribution $q$ as independent, it is likely that the true distribution of $\brm{y}$ also follows an independent distribution. Assuming the distribution of $\brm{y}$ is independent, element-wise quantization can be performed instead of vector quantization, which remains optimal and significantly reduces the complexity and codebook size of the quantization process.

% The algorithm that calculates the MSE-optimal quantization region and labels for a random variable is the Lloyd-Max algorithm \cite{lloyd1982quanta}. However, the Lloyd-Max algorithm is an iterative algorithm and is more complex compared to simpler methods such as uniform quantization. Moreover, the size of the dimension for which regions and labels must be calculated is $H_{\brm{y}} 	\times W_{\brm{y}}$, which makes quantizing $\brm{y}$ using the Lloyd-Max algorithm infeasible due to its computational complexity.

% Therefore, in this study, we discretize $\brm{y}$ using a simple approach by applying the same uniform quantization across all dimensions of $\brm{y}$. The uniform quantization function $Q$ is defined with the quantization level parameter $\Delta$ as follows:

% \begin{align}
%         Q(y;\Delta) &: \mathbb{R} \to \left\{(n+0.5)\Delta, ~n \in \mathbb{Z}\right\}  \\
%         &: y \mapsto \Delta * \underset{n\in \mathbb{Z}}{\arg\min}~|y-(n+0.5)\Delta|. 
% \end{align}

% %우리의 지난 연구에서는 quantization function Q가 uniform quantizer일 때 quantization level parameter $\Delta$를 변경하여 entropy $\bar{\brm{y}}$의 entropy를 조절하는 방법을 소개하였다. 지난 연구에서는 $\bar{\brm{y}}$의 증감 경향성이 $\Delta$의 경향성을 따를 것이라는 conjecture를 제시했고, 이를 실험으로 증명하였다. It is worth noting that, uniform quantization의 bin size를 잘 조절해 quantization된 $\bar{\brm{y}}$의 partition이 다른 delta의 region과 tree 구조를 이루면 $\bar{\brm{y}}$의 entropy는 $\Delta$의 monotonic decreasing function \cite{mackay2003information}이다. Uniform quantization 함수 $Q$는 quantization level의 parameter $\Delta$로 다음과 같이 정의되며,

% In our previous study\cite{bumsu2024multirate}, we introduced a method to adjust the entropy of $\bar{\brm{y}}$ by changing the quantization level parameter $\Delta$ when the quantization function $Q$ is a uniform quantizer. In that study, we presented a conjecture that the entropy of $\bar{\brm{y}}$ would follow the trend of $\Delta$, and we verified this through experiments. It is worth noting that if the partition of quantized $\bar{\brm{y}}$ forms a tree structure across different regions of $\Delta$ by properly adjusting the bin size of uniform quantization, then the entropy of $\bar{\brm{y}}$ is a monotonic decreasing function of $\Delta$ \cite{mackay2003information}. Given $\Delta \in \mathbb{R}^{+}$, the probability mass function (PMF) of $\bar{y}_{\Delta}:=Q(y;\Delta)$ is,
% \begin{align}
%     P_{\bar{y}_{\Delta, n+0.5}} := P_{\bar{y}_{\Delta}}((n+0.5)\Delta) = \int^{(n+1)\Delta}_{n\Delta} P_{y} dy. 
% \end{align}
% The PMF of uniformly quantized $\brm{y}$ with $2\Delta$, $\bar{y}_{2\Delta}:=Q(y;2\Delta)$ is a grouping of $\bar{y}$ with two PMF values,
% \begin{align}
%     P_{\bar{y}_{2\Delta, n+0.5}} :&= P_{\bar{y}_{2\Delta}}((2n+1)\Delta) \\
%     &= \int^{(2n+2)\Delta}_{2n\Delta} P_{y} dy\nonumber \\
%     &= \int^{(2n+2)\Delta}_{(2n+1)\Delta} P_{y} dy + \int^{(2n+1)\Delta}_{(2n)\Delta} P_{y} dy\nonumber\\
%     &= P_{\bar{y}_{\Delta,2n+1.5}} + P_{\bar{y}_{\Delta,2n+0.5}}.
% \end{align}
% Hence, the entropies $H_{\Delta}$,$H_{2\Delta}$ of $\bar{y}_{\Delta}$ and $\bar{y}_{2\Delta}$ have following inequality,
% \begin{align}
%     H_{2\Delta} &= -\sum^{\infty}_{n=-\infty} P_{\bar{y}_{2\Delta, n+0.5}}\log P_{\bar{y}_{2\Delta, n+0.5}}  \\
%                 &\le -\sum^{\infty}_{n=-\infty} P_{\bar{y}_{\Delta,2n+1.5}} \log P_{\bar{y}_{\Delta,2n+1.5}} \\
%                 &\le -\sum^{\infty}_{n=-\infty} P_{\bar{y}_{\Delta,2n+1.5}} \log P_{\bar{y}_{\Delta,2n+1.5}} \\
%                 &~~~~-\sum^{\infty}_{n=-\infty} P_{\bar{y}_{\Delta,2n+0.5}} \log P_{\bar{y}_{\Delta,2n+0.5}} \nonumber\\
%                 &=H_{\Delta}.
% \end{align}
% Therefore, the entropy of $\bar{y}$ is a monotonic increasing function with respect to $\{2^{m}\Delta,~m\in \mathbb{Z}\}$, a discrete of $\Delta$ scaled with power of 2.

% \section{Experiment}
% \begin{figure}[tbp]
% \centerline{\includegraphics[width=0.45\textwidth]{image/fig4_simulation_1.pdf}}
% \caption{The bits per channel and NMSE comparison according to the different deep learning-based bit-wise multi-level CSI compression techniques.}
% \label{fig4:simulation}
% \end{figure}

% %이 섹션에서는 시뮬레이션을 본 연구에서 제안하는 transformer-NTC with uniform quantization parameter $\Delta$ scales by a factor of two 방법과 딥러닝 기반 bit-level multi-rate compression 사전연구들의 성능을 확인하고 각 방법들을 비교한다. 제안하는 방법의 파라미터는 $P,h,L=(8,8,[6,2,2,6])$로 설정하였고 embedding dimension는 기본적으로 $d=96$로 설정하고 transformer의 파라미터수를 줄인 small 모델은 $d=24$로 설정하였다. 비교 방법은 CH-CsiNet-PQB\cite{bi2022novel}, CNN-based NTC with multi-level quantization \cite{bumsu2024multirate}이다. 시뮬레이션에 사용하는 데이터 셋은 가장 보편적으로 testing에 사용되는 COST2100 \cite{liu2012cost}의 indoor 5.3 GHz dataset이고 이 데이터셋의 $N_t,N_c,\tilde{N}_c=(32,1024,32)$이다. Test에서 비교하는 metric은 bits per channel과 NMSE in dB scale이다,

% In this section, we verify the performance of the proposed transformer-NTC with uniform quantization parameter $\Delta$ scaling by a factor of two, and compare it with prior deep learning-based bit-level multi-rate compression studies. The parameters for the proposed method are set as $P,h,L=(8,8,[6,2,2,6])$, with an embedding dimension of $d=96$ by default. For the small model with reduced transformer parameters, $d$ is set to 24. The methods for comparison are CH-CsiNet-PQB \cite{bi2022novel} and CNN-based NTC with multi-level quantization \cite{bumsu2024multirate}. The dataset used for the simulations is the indoor 5.3 GHz dataset of COST2100 \cite{liu2012cost}, which is the most widely used for testing. The dataset's parameters are $N_t,N_c,\tilde{N}_c=(32,1024,32)$. The metrics compared in the tests are bits per channel and NMSE in dB scale.
% \begin{align}
%     \mathrm{bits~per~channel} &\triangleq \mathbb{E}\left[ \frac{\ell(s)}{N_c N_t} \right]\\
%     \mathrm{NMSE}             &\triangleq \frac{\|\brm{H}-\hat{\brm{H}}\|^2_\mathrm{F}}{\|\brm{H}\|^2_\mathrm{F}}.
% \end{align}

% %시뮬레이션 결과, 가장 먼저 확인할 수 있는 것은 feature의 분포 학습이 없어서 $\brm{y}$가 독립이 아닌데도 element wise quantization을 사용한 CH-CsiNetPro-PQB보다, feature의 분포 학습이 있어서 $\brm{y}$가 독립일 개연성이 있는 CNN-NTC-multi-level의 성능이 확연하게 좋다는 점이다. 둘은 약간의 구조차이는 있지만 크게 보면 동일한 CNN 구조를 사용하기 때문에, 구조의 역할이 같다고 가정하면 CH-CSiNetPro-PQB보다 CNN-NTC-multi-level의 성능이 좋은 이유를 feature의 분포를 학습하는지 여부에서 기인한다고 볼 수 있다. 또 다른 결과는 CNN 구조를 사용한 CNN-NTC-multi-level보다 Swin-transformer 구조를 사용한 Swin-NTC-multi-level이 더 좋은 성능을 낸다는 것이다. 이 사실을 통해, CNN을 Swin-Transformer 구조로 대체하는 것이 큰 성능 향상을 가져왔다는 사실을 알 수 있다. 

% The simulation results in Fig.~\ref{fig4:simulation} show that the CNN-NTC-multi-level method, which learns the distribution of features and therefore has a higher likelihood that $\brm{y}$ is independent, significantly outperforms CH-CsiNetPro-PQB, which lacks feature distribution learning and uses element-wise quantization despite $\brm{y}$ not being independent. Although there are minor structural differences between the two, they both primarily use a similar CNN structure. Assuming that the roles of the structures are comparable, the performance improvement of CNN-NTC-multi-level over CH-CsiNetPro-PQB can be attributed to whether feature distribution learning is present. Another notable result is that Swin-NTC-multi-level, which uses a Swin-transformer structure, achieves better performance than CNN-NTC-multi-level, which uses a CNN structure. This demonstrates that replacing CNN with the Swin-transformer structure leads to a significant performance improvement.

% %The simulation results show that the multi-level methods optimized from an entropy perspective outperform CH-CsiNetPro-PQB, which is not optimized for entropy, by a significant margin. Another noteworthy result is that the transformer backbone-based NTC with multi-level quantization, which has 1.8 million parameters, clearly outperforms the CNN-based method with 2.1 million parameters in terms of rate-error performance. This demonstrates the significant performance improvement brought by the transformer architecture.

% \begin{figure}[tbp]
% \centerline{\includegraphics[width=0.45\textwidth]{image/fig5_simulation_2.pdf}}
% \caption{The bits per channel and NMSE comparison according to the different use of parameters.}
% \label{fig5:simulation2}
% \end{figure}

% %Fig.~\ref{fig5:simulation2}는 Swin-NTC-multi-level의 파라미터 수를, embedding $d$를 조정하여 변경시킨 후, 동일한 환경에서 시뮬레이션한 결과이다. Fig.~\ref{fig5:simulation2}에서 확인할 수 있듯, $d$에 비례해 성능이 변하는 것을 알 수 있다. 그리고 $d=24,48,72,96$ setting에서 성능 차이가 점점 줄어드는 결과를 통해 $d$를 늘려도 성능이 saturation 되는 경향도 확인할 수 있다. 놀라운 점은 $d=24$의 setting은 파라미터 수가 $130,000$개로, 기존의 SOTA인 CNN-NTC-multi-level의 약 6\%에 불과한데도 그 이상의 성능을 낸다는 점이다. 이를 통해 Swin-transformer로 구조를 변경하는 것이 같은 성능을 달성하기 위해 필요한 파라미터 수 효율 측면에서도 CNN 대비 강점을 갖는 것을 알 수 있다.

% Fig.\ref{fig5} shows the results of simulations conducted under identical conditions after adjusting the number of parameters in Swin-NTC-multi-level by varying the embedding dimension $d$. As seen in Fig.\ref{fig5}, performance changes proportionally with $d$. Additionally, the decreasing performance differences among the settings $d=24, 48, 72, 96$ indicate that increasing $d$ leads to performance saturation. Notably, the $d=24$ setting, with only 130,000 parameters—approximately 6\% of the parameters of the previous SOTA, CNN-NTC-multi-level—outperforms it. This demonstrates that changing the structure to Swin-transformer has a significant advantage over CNN in terms of parameter efficiency required to achieve similar performance.

% \begin{table}[tbp]
% \caption{Comparison for bit-level multi-rate CSI compression methods.}
% \begin{center}
% \begin{tabular}{|c|c|c|c|}
% \hline
% \textbf{Bit-level multi-rate}&\multicolumn{3}{|c|}{\textbf{Metric}} \\
% \cline{2-4} 
% \textbf{CSI compression method} & \textbf{\textit{parameter}}& \textbf{\textit{\# of models}}& \textbf{\textit{Epoch/model}} \\
% \hline
% CH-CsiNet-Pro \cite{bi2022novel}& $2.2 \times 10^6$ & 5 & 2000 \\
% \hline
% CNN-NTC-multi-level \cite{bumsu2024multirate}& $2.1 \times 10^6$ & 1 & 200 \\
% \hline
% Swin-NTC-multi-level & $1.8 \times 10^6$ & 1 & 200 \\
% \hline
% Swin-NTC-multi-level$_{small}$ & $0.13 \times 10^6$ & 1 & 200 \\
% \hline
% \end{tabular}
% \label{tab1}
% \end{center}
% \end{table}
% %Fig. \ref{fig4:simulation}의 성능을 달성하기 위해 사용된 자원을 각 방법에 대해 TABLE \ref{tab1}에서 비교하였다. CH-CsiNet-Pro는 가장 많은 파라미터를 사용하고, 모델의 개수도 5개로 training을 여러 번 수행해야 하며, 한 모델을 학습시키는데 2000 epoch가 필요하다. CNN-NTC-multi-level, Swin-NTC-multi-level은 둘 다 1개의 모델을 사용하며 epoch도 200으로 작다.

% The resources used to achieve the performance shown in Fig.~\ref{fig4:simulation} are compared for each method in TABLE~\ref{tab1}. CH-CsiNet-Pro uses the most parameters and requires training five different models, with each model needing 2000 epochs for training. In contrast, both CNN-NTC-multi-level and Swin-NTC-multi-level use only one model, and require just 200 epochs for training.

% \section{Conclusion}
% %본 논문은 딥 러닝으로 CSI를 압축할 때 발생하는 bit-wise multi-rate compression 문제의 새로운 솔루션인 swin-transformer기반 NTC with multi-level quantization 시스템을 제안했다. 제안하는 multi-level quantization은 uniform quantizer의 level parameter $\Delta$를 2의 power로 조절함으로써 어떤 채널과 구조에서도 entropy의 monotonicity를 가진다. 제안하는 시스템은 기존의 State-of-the-art인 NTC with multi-level quantization \cite{bumsu2024multirate}에 swin-transformer를 도입해 파라미터 증가 없이 성능을 향상시켰고, COST2100 indoor dataset에서 시뮬레이션하여 새로운 state-of-the-art임을 확인하였다. 특히 제안하는 방법은 파라미터 수 대비 효율이 매우 뛰어나,  기존 SOTA 대비 6\%의 파라미터만으로 동일한 성능을 달성하였다.

% This paper introduced a deep learning-driven image compression technique for compressing CSI in OFDM-based massive MIMO systems by modeling the frequency-domain channel matrix as a high-dimensional complex-valued image. Leveraging transformer-based NTC, the proposed method simultaneously optimizes both latent vector generation and the latent distribution required for efficient entropy coding. By incorporating a scalar nested-lattice uniform quantization scheme, we a proposed multi-rate CSI compression method.  Simulations confirmed that our method achieves a superior rate-distortion trade-off with significantly fewer neural network parameters, highlighting its efficiency and scalability.














% %\section*{Acknowledgment}


% \bibliographystyle{ieeetr}
% \bibliography{bib/IEEEabrv, bib/ref}

% \vspace{12pt}
% \end{document}
